Tractable Approach to MmWaves Cellular Analysis with FSO Backhauling under Feedback Delay and Hardware Limitations

In this work, we investigate the performance of a millimeter waves (mmWaves) cellular system with free space optical (FSO) backhauling. MmWave channels are subject to Nakagami-m fading while the optical links experience the Double Generalized Gamma including atmospheric turbulence, path loss and the misalignment between the transmitter and the receiver aperture (also known as the pointing errors). The FSO model also takes into account the receiver detection technique which could be either heterodyne or intensity modulation and direct detection (IM/DD). Each user equipment (UE) has to be associated to one serving base station (BS) based on the received signal strength (RSS) or Channel State Information (CSI). We assume partial relay selection (PRS) with CSI based on mmWaves channels to select the BS associated with the highest received CSI. Each serving BS decodes the received signal for denoising, converts it into modulated FSO signal, and then forwards it to the data center. Thereby, each BS can be viewed as a decode-and-forward (DF) relay. In practice, the relay hardware suffers from nonlinear high power amplification (HPA) impairments which, substantially degrade the system performance. In this work, we will discuss the impacts of three common HPA impairments named respectively, soft envelope limiter (SEL), traveling wave tube amplifier (TWTA), and solid state power amplifier (SSPA). Novel closed-forms and tight upper bounds of the outage probability, the probability of error, and the achievable rate are derived. Capitalizing on these performance, we derive the high SNR asymptotes to get engineering insights into the system gain such as the diversity order.

==> tractable analysis arxiv/bs.tikz <==
% We need layers to draw the block diagram


\usetikzlibrary{shapes.misc,shapes.geometric,shapes.symbols,positioning,shadings,automata}
\tikzstyle{XORgate} = [draw,circle]
\newcommand{\antena}{--++(3mm,0)--++(30:5mm)--++(-90:5mm)--++(150:5mm);}
\newcommand{\suma}{\Large$+$}

\definecolor{mycolor1}{rgb}{1.00000,0.00000,1.00000}%
\definecolor{orange}{rgb}{0.9100,0.4100,0.1700}

\pgfdeclarelayer{background}
\pgfdeclarelayer{foreground}
\pgfsetlayers{background,main,foreground}
\usetikzlibrary{shapes,arrows}
\newcommand{\mx}[1]{\mathbf{\bm{#1}}} % Matrix command
\newcommand{\vc}[1]{\mathbf{\bm{#1}}} % Vector command
% Define a few styles and constants

\tikzstyle{baseband} = [draw, text width=3.3em, fill=orange!50, text centered,
    minimum height=12em, rounded corners,font = \footnotesize]

\tikzstyle{chain}=[draw, fill=red!30, text width=3.5em, 
    text centered, minimum height=5em, rounded corners, font = \footnotesize]
\tikzstyle{decoder}=[draw, fill=orange!40, text width=4em, 
    text centered, minimum height=3em, rounded corners, font = \footnotesize] 
    
\tikzstyle{decoder1}=[draw, fill=yellow!30, text width=3.3em, 
    text centered, minimum height=3em, rounded corners, font = \footnotesize] 
\tikzstyle{decoder2}=[draw, fill=cyan!30, text width=4em, 
    text centered, minimum height=3em, rounded corners, font = \footnotesize]  
    
\tikzstyle{decoder3}=[draw, fill=gray!20, text width=3.5em, 
    text centered, minimum height=3em, rounded corners, font = \footnotesize]      
    
\tikzstyle{encoder}=[draw, fill=blue!20, text width=3em, 
    text centered, minimum height=3em, rounded corners, font = \footnotesize]       
    

\tikzstyle{phase} = [draw,circle,radius=1cm,fill=none]
\tikzstyle{position} = [draw=none,fill=none]
    
\tikzstyle{ann} = [above, text width=5em,font = \footnotesize]

\tikzstyle{center1}=[draw=white,fill=white!20,font = \footnotesize] 
       
    
\tikzstyle{node1} = [sensor, text width=1.3em, fill=cyan!50, 
    minimum height=10em, rounded corners,font = \footnotesize]
    
\tikzstyle{node2} = [sensor, text width=1.3em, fill=yellow!30, 
    minimum height=10em, rounded corners,font = \footnotesize]  
    
\tikzstyle{node3} = [sensor, text width=2.8em, fill=blue!40, 
    minimum height=7em, rounded corners,font = \footnotesize]           
   
\tikzstyle{circ} = [draw,circle,radius=0.5cm,fill=red]
\tikzstyle{arr} = [draw,circle,radius=0.5cm,fill=red]

\def\blockdist{2.3}
\def\edgedist{2.5}
\def\antenna{%
    -- +(0mm,4.0mm) -- +(2mm,5.5mm) -- +(-2mm,5.5mm) -- +(0mm,4.0mm)
}

\def\aperture{%
    -- +(0mm,4.0mm) -- +(1mm,4mm) -- +(1mm,6mm) -- +(-1mm,6mm) -- +(-1mm,4mm)-- +(0mm,4mm)
} 

\usetkzobj{all}
\begin{tikzpicture}[thick]
\node (pos0) [position] {~};



%\node [right = .7cm of pos3](baseband2) [baseband] {$\text{TX}_2$-$\text{RX}_2$\\Baseband};

%%%%%%%% receive array %%%%%%%%%%
%\node (pos3) [right = -2cm of pos0,position] {~}; 
\node [right = 1mm of pos0](chain3) [chain]{Array Combiner (MRC)};
\node [right = 5mm of chain3](eq) [decoder]{Demodulator};
\node [right = 5mm of eq](dec1) [decoder1]{Decoder};
\node [right = 5mm of dec1](enc) [encoder]{Encoder};
\node [right = 5mm of enc](dec2) [decoder2]{Optical Modulator};
\node [right = 5mm of dec2](dec3) [decoder3]{Non Linear HPA};
\draw[thick] ([xshift=5mm]dec3.east) \aperture;

\draw [solid,thick,-latex] (chain3.east) --  node [right] {} (eq.west); \draw [solid,thick,-latex] (eq.east) --  node [right] {} (dec1.west);
\draw [solid,thick,-latex] (dec1.east) --  node [right] {} (enc.west); 
\draw [solid,thick,-latex] (enc.east) --  node [right] {} (dec2.west);
\draw [solid,thick,-latex] (dec2.east) --  node [right] {} (dec3.west); 
\draw [solid,thick,-] (dec3.east) --  node [right] {} ([xshift=5mm]dec3.east);


\node (pos4) [left = .4cm of chain3,position] {~}; 
\node (phase5) [above = .5cm of pos4,phase] {~}; 
\draw [-latex,thick] ([xshift=4mm]phase5.south) --  node [right] {} ([xshift=-4mm]phase5.north) ; 

\node (phase6) [below = .5cm of pos4,phase] {~}; 
\draw [-latex,thick] ([xshift=4mm]phase6.south) --  node [right] {} ([xshift=-4mm]phase6.north) ; 

\draw [dotted,thick] ([yshift=2mm]pos4.north) --  node [right] {} ([yshift=-2mm]pos4.south); 


%\draw [solid,thick] ([xshift=-3mm]chain3.west) --  node [right] {} ([xshift=-3mm,yshift=8.4mm]chain3.west); 
\draw [solid,thick] (phase5.west) --  node [right] {} ([xshift=-3.5mm]phase5.west);

%\draw [solid,thick] ([xshift=-3mm]chain3.west) --  node [right] {} ([xshift=-3mm,yshift=-8.4mm]chain3.west);
\draw [solid,thick] (phase6.west) --  node [right] {} ([xshift=-3.5mm]phase6.west);

\draw [solid,thick] (phase5.east) --  node [right] {} ([xshift=3.5mm]phase5.east);
\draw [solid,thick] (phase6.east) --  node [right] {} ([xshift=3.5mm]phase6.east);

\draw[thick] ([xshift=-3.5mm]phase5.west) \antenna;  
\draw[thick] ([xshift=-3.5mm]phase6.west) \antenna;  












\end{tikzpicture}
